Motion-from-Blur: 3D Shape and Motion Estimation of Motion-blurred Objects in Videos

We propose a method for jointly estimating the 3D motion, 3D shape, and appearance of highly motion-blurred objects from a video. To this end, we model the blurred appearance of a fast moving object in a generative fashion by parametrizing its 3D position, rotation, velocity, acceleration, bounces, shape, and texture over the duration of a predefined time window spanning multiple frames. Using differentiable rendering, we are able to estimate all parameters by minimizing the pixel-wise reprojection error to the input video via backpropagating through a rendering pipeline that accounts for motion blur by averaging the graphics output over short time intervals. For that purpose, we also estimate the camera exposure gap time within the same optimization. To account for abrupt motion changes like bounces, we model the motion trajectory as a piece-wise polynomial, and we are able to estimate the specific time of the bounce at sub-frame accuracy. Experiments on established benchmark datasets demonstrate that our method outperforms previous methods for fast moving object deblurring and 3D reconstruction.

==> noise.dat <==
%% LaTeX2e file `noise.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2022/04/07.
%%
noise,TIoU,PSNR,SSIM,TIoU1,PSNR1,SSIM1
22.360679775, 0.8385146805, 0.9037763253, 0.6967320261,0.9597464941, 0.9510914565, 0.864010989
17.320508075, 0.8693868739, 0.9408678286, 0.8163398693, 0.9686030205, 0.9578989462, 0.8995535714
10, 0.8840673575, 0.9771786492, 0.9511982571, 0.9874595469, 0.9647064358, 0.9350961538
7.071067811, 0.8905440415, 0.9860021786, 0.971459695, 0.9921790723, 0.9676656003, 0.9483173077
0, 1, 1, 1, 1, 1, 1

